HATS-54b-HATS-58Ab: five new transiting hot Jupiters including one with a possible temperate companion

We report the discovery by the HATSouth project of 5 new transiting hot Jupiters (HATS-54b through HATS-58Ab). HATS-54b, HATS-55b and HATS-58Ab are prototypical short period ($P = 2.5-4.2$ days, $R_p\sim1.1-1.2$ $R_J$) hot-Jupiters that span effective temperatures from 1350 K to 1750 K, putting them in the proposed region of maximum radius inflation efficiency. The HATS-58 system is composed of two stars, HATS-58A and HATS-58B, which are detected thanks to Gaia DR2 data and which we account for in the joint modelling of the available data --- with this, we are led to conclude that the hot jupiter orbits the brighter HATS-58A star. HATS-57b is a short-period (2.35-day) massive (3.15 $M_J$) 1.14 $R_J$, dense ($2.65\pm0.21$ g cm$^{-3}$) hot-Jupiter, orbiting a very active star ($2\%$ peak-to-peak flux variability). Finally, HATS-56b is a short period (4.32-day) highly inflated hot-Jupiter (1.7 $R_J$, 0.6 $M_J$), which is an excellent target for future atmospheric follow-up, especially considering the relatively bright nature ($V=11.6$) of its F dwarf host star. This latter exoplanet has another very interesting feature: the radial velocities show a significant quadratic trend. If we interpret this quadratic trend as arising from the pull of an additional planet in the system, we obtain a period of $P_c = 815^{+253}_{-143}$ days for the possible planet HATS-56c, and a minimum mass of $M_c\sin i_c = 5.11 \pm 0.94$ $M_J$. The candidate planet HATS-56c would have a zero-albedo equilibrium temperature of $T_\textrm{eq}=332\pm 50$ K, and thus would be orbiting close to the habitable zone of HATS-56. Further radial-velocity follow-up, especially over the next two years, is needed to confirm the nature of HATS-56c.

==> HATS548-012_rvtable.dat <==
HATS-57 2457964.90759        -458.04    10.30      10.00      14.00      0.303119   FEROS
HATS-57 2457971.92111        -486.64    10.30      5.00       14.00      0.286806   FEROS
HATS-57 2457972.89572        453.36     14.10      32.00      18.00      0.701424   FEROS
HATS-57 2457974.85803        122.76     13.90      -44.00     18.00      0.536232   FEROS
HATS-57 2457979.88799        382.66     12.10      51.00      16.00      0.676071   FEROS
HATS-57 2457980.87108        -259.54    9.50       14.00      13.00      0.094298   FEROS
HATS-57 2457981.91787        123.36     10.90      44.00      15.00      0.539624   FEROS
HATS-57 2457982.90648        164.26     10.30      18.00      14.00      0.960199   FEROS
HATS-57 2457983.87763        -315.54    10.10      45.00      14.00      0.373343   FEROS
HATS-57 2457984.84588        482.36     15.60      -48.00     20.00      0.785257   FEROS
HATS-57 2457985.84967        -515.34    23.20      112.00     28.00      0.212287   FEROS
HATS-57 2458032.81260        -419.54    9.30       41.00      12.00      0.191230   FEROS
HATS-57 2458036.87243        243.76     9.40       27.00      12.00      0.918361   FEROS
HATS-57 2458037.82663        -424.04    12.80      52.00      16.00      0.324298   FEROS
HATS-57 2458038.82127        440.66     10.90      36.00      14.00      0.747435   FEROS


==> HATS602-072_rvtable.dat <==
HATS-55 2457069.70274        -94.56     16.00      9.00       24.00      0.313142   HARPS
HATS-55 2457070.69336        54.44      16.00      -54.00     24.00      0.548771   HARPS
HATS-55 2457071.67030        96.44      12.00      26.00      17.00      0.781141   HARPS
HATS-55 2457072.65330        -10.56     21.00      18.00      27.00      0.014957   HARPS
HATS-55 2457119.60123        -113.56    19.00      -92.00     27.00      0.181873   HARPS
HATS-55 2457120.58327        -37.56     24.00      -78.00     31.00      0.415457   HARPS
HATS-55 2457331.79680        66.44      20.00      78.00      27.00      0.654171   HARPS
HATS-55 2457332.82189        60.44      14.00      -20.00     21.00      0.897998   HARPS


==> HATS698-034_rvtable.dat <==
HATS-56 2457768.73601        42.88      17.40      105.00     14.00      0.545074   FEROS
HATS-56 2457796.68850        -4.07      10.50      113.00     10.00      0.008426   FEROS
HATS-56 2457801.88207        -50.01     15.20      133.00     13.00      0.209316   FEROS
HATS-56 2457803.87790        31.05      11.30      105.00     10.00      0.670805   FEROS
HATS-56 2457804.76141        43.23      10.60      119.00     10.00      0.875095   HARPS
HATS-56 2457805.79949        -43.34     9.30       151.00     9.00       0.115126   HARPS
HATS-56 2457806.82285        -60.47     19.00      110.00     18.00      0.351755   HARPS
HATS-56 2457809.88240        -42.12     13.30      118.00     11.00      0.059204   FEROS
HATS-56 2457810.78947        -65.04     11.00      82.00      10.00      0.268942   FEROS
HATS-56 2457812.80965        40.61      11.60      94.00      10.00      0.736061   FEROS
HATS-56 2457814.84266        -50.74     11.40      78.00      10.00      0.206145   FEROS
HATS-56 2457829.60532        33.78      11.90      90.00      11.00      0.619661   FEROS
HATS-56 2457829.72742        57.80      12.00      149.00     11.00      0.647895   FEROS
HATS-56 2457834.69030        61.15      11.00      103.00     10.00      0.795443   FEROS
HATS-56 2457835.77029        7.73       13.60      151.00     12.00      0.045166   FEROS
HATS-56 2457836.69418        -31.26     13.70      121.00     12.00      0.258793   FEROS
HATS-56 2457837.61306        -29.83     13.70      90.00      12.00      0.471263   FEROS
HATS-56 2457843.77804        15.56      13.00      86.00      11.00      0.896767   FEROS
HATS-56 2457844.62448        -32.17     12.30      97.00      11.00      0.092488   FEROS
HATS-56 2457902.69762        26.35      16.90      95.00      14.00      0.520526   FEROS
HATS-56 2457905.61364        -76.07     11.60      111.00     11.00      0.194788   FEROS
HATS-56 2457907.66550        54.25      15.50      96.00      13.00      0.669231   FEROS
HATS-56 2457909.56595        -43.57     13.00      55.00      11.00      0.108666   FEROS
HATS-56 2457910.56691        -66.16     13.20      112.00     11.00      0.340115   FEROS
HATS-56 2457911.67981        30.26      16.30      142.00     13.00      0.597447   FEROS
HATS-56 2457913.66972        -13.28     23.20      50.00      17.00      0.057566   FEROS
HATS-56 2457914.57791        -71.47     14.40      54.00      12.00      0.267563   FEROS
HATS-56 2457915.52162        -25.48     10.60      96.00      10.00      0.485773   FEROS
HATS-56 2457943.53037        -37.36     11.80      86.00      11.00      0.962133   FEROS
HATS-56 2457944.57253        -103.15    12.40      138.00     11.00      0.203109   FEROS
HATS-56 2457945.56468        -58.69     13.50      149.00     12.00      0.432521   FEROS
HATS-56 2457946.58367        26.85      13.10      145.00     11.00      0.668138   FEROS
HATS-56 2457948.60621        27.86      20.80      115.00     16.00      0.135803   FEROS
HATS-56 2457949.61253        -46.77     23.40      50.00      18.00      0.368489   FEROS
HATS-56 2457964.49356        57.71      19.50      185.00     15.00      0.809375   FEROS
HATS-56 2457966.51932        -93.54     14.00      80.00      12.00      0.277785   FEROS
HATS-56 2457972.49885        46.05      13.70      93.00      12.00      0.660410   FEROS
HATS-56 2457973.49841        48.98      20.50      113.00     16.00      0.891535   FEROS
HATS-56 2457975.50082        -34.63     33.70      197.00     25.00      0.354545   FEROS
HATS-56 2457980.48538        -50.37     14.20      102.00     12.00      0.507107   FEROS
HATS-56 2457981.49226        -31.98     13.90      53.00      12.00      0.739923   FEROS
HATS-56 2457982.48565        -38.78     12.50      99.00      11.00      0.969620   FEROS
HATS-56 2457983.48566        -100.48    12.30      113.00     11.00      0.200849   FEROS
HATS-56 2458096.76533        -77.55     11.50      88.00      10.00      0.394093   FEROS
HATS-56 2458109.85445        -21.52     13.20      90.00      11.00      0.420642   FEROS
HATS-56 2458112.83173        -46.41     11.40      102.00     10.00      0.109067   FEROS
HATS-56 2458113.86302        -75.60     11.20      104.00     10.00      0.347529   FEROS
HATS-56 2458135.86022        -31.29     12.00      79.00      11.00      0.433860   FEROS
HATS-56 2458137.86692        -10.99     12.00      59.00      11.00      0.897863   FEROS
HATS-56 2458141.87523        49.60      15.40      100.00     13.00      0.824691   FEROS
HATS-56 2458143.80200        -94.07     13.10      140.00     11.00      0.270209   FEROS
HATS-56 2458144.68258        -34.95     11.70      114.00     11.00      0.473823   FEROS
HATS-56 2458145.88228        17.60      12.80      91.00      11.00      0.751226   FEROS
HATS-56 2458148.88292        -47.14     11.40      120.00     10.00      0.445053   FEROS
HATS-56 2458151.76621        -61.30     12.10      82.00      11.00      0.111746   FEROS
HATS-56 2458160.72106        -39.10     13.80      101.00     12.00      0.182342   FEROS
HATS-56 2458166.89247        35.14      11.70      101.00     11.00      0.609335   FEROS
HATS-56 2458170.82889        -11.54     11.00      70.00      10.00      0.519538   FEROS
HATS-56 2458200.69631        20.61      11.70      138.00     11.00      0.425673   FEROS


==> HATS700-017_rvtable.dat <==
HATS-54 2457120.76007        68.29      19.00      15.00      31.00      0.879039   HARPS
HATS-54 2457181.50030        115.34     13.00      24.00      18.00      0.753179   FEROS
HATS-54 2457182.69946        -196.66    15.00      -56.00     20.00      0.224511   FEROS
HATS-54 2457185.49965        -133.66    14.00      -59.00     19.00      0.325134   FEROS
HATS-54 2457186.66323        -50.66     23.00      14.00      30.00      0.782487   FEROS
HATS-54 2457187.66100        -141.66    15.00      -50.00     20.00      0.174660   FEROS
HATS-54 2457195.53227        -64.66     15.00      15.00      20.00      0.268489   FEROS
HATS-54 2457224.61924        126.34     23.00      157.00     30.00      0.701215   FEROS
HATS-54 2457228.51247        -47.66     16.00      84.00      21.00      0.231461   FEROS
HATS-54 2457232.53561        6.34       21.00      40.00      25.00      0.812771   FEROS
HATS-54 2457887.75568        20.19      43.10      -51.00     57.00      0.349093   HARPS
HATS-54 2457888.76435        161.59     59.00      6.00       77.00      0.745555   HARPS
HATS-54 2457903.67827        -75.86     26.50      -84.00     34.00      0.607517   FEROS
HATS-54 2457905.74906        -146.16    14.70      4.00       20.00      0.421446   FEROS
HATS-54 2457906.67308        180.54     12.60      3.00       18.00      0.784635   FEROS
HATS-54 2457907.58913        -76.76     12.30      -129.00    17.00      0.144695   FEROS
HATS-54 2457908.61270        91.74      15.10      36.00      20.00      0.547013   FEROS
HATS-54 2457911.51620        92.54      14.30      -33.00     19.00      0.688239   FEROS
HATS-54 2457913.54999        8.84       15.30      -48.00     19.00      0.487627   FEROS
HATS-54 2457914.54968        103.74     13.10      -64.00     18.00      0.880558   FEROS
HATS-54 2457915.61554        -104.86    12.60      -4.00      17.00      0.299499   FEROS
HATS-54 2457943.48406        -63.86     11.50      -22.00     16.00      0.253311   FEROS
HATS-54 2457944.53353        147.34     11.80      10.00      16.00      0.665805   FEROS
HATS-54 2457945.60475        7.24       14.40      -62.00     19.00      0.086852   FEROS
HATS-54 2457946.50173        -43.96     12.70      50.00      18.00      0.439415   FEROS
HATS-54 2457948.62577        -92.56     23.00      -24.00     28.00      0.274275   FEROS
HATS-54 2457949.63156        156.44     24.60      193.00     32.00      0.669603   FEROS
HATS-54 2457964.52884        2.04       18.40      83.00      25.00      0.525027   FEROS
HATS-54 2457966.57374        -58.46     20.10      108.00     26.00      0.328783   FEROS
HATS-54 2457967.50871        176.74     33.10      95.00      34.00      0.696274   FEROS
HATS-54 2457969.51414        35.44      18.70      -31.00     25.00      0.484513   FEROS
HATS-54 2457970.52194        152.64     16.30      -82.00     22.00      0.880633   FEROS
HATS-54 2457971.52200        -77.06     14.40      66.00      19.00      0.273710   FEROS
HATS-54 2457972.53369        135.74     15.70      26.00      20.00      0.671360   FEROS


==> HATS737-002_rvtable.dat <==
HATS-58 2457734.84067        61.42      19.30      27.00      15.00      0.374882   FEROS
HATS-58 2457803.86422        68.82      11.40      21.00      10.00      0.738527   FEROS
HATS-58 2457804.80057        36.10      10.40      50.00      9.00       0.960511   HARPS
HATS-58 2457805.82841        -64.00     13.10      26.00      12.00      0.204183   HARPS
HATS-58 2457806.84926        -21.90     16.80      4.00       15.00      0.446200   HARPS
HATS-58 2457809.86928        -8.18      13.20      24.00      11.00      0.162166   FEROS
HATS-58 2457810.58776        -103.38    14.80      1.00       12.00      0.332498   FEROS
HATS-58 2457812.82176        72.92      12.30      8.00       11.00      0.862121   FEROS
HATS-58 2457814.80930        32.52      12.10      38.00      10.00      0.333315   FEROS
HATS-58 2457815.84641        -13.68     11.50      -8.00      10.00      0.579184   FEROS
HATS-58 2457829.71397        -37.58     12.30      -57.00     11.00      0.866815   FEROS
HATS-58 2457831.74171        -63.48     14.30      -8.00      12.00      0.347537   FEROS
HATS-58 2457832.70462        45.12      14.40      19.00      12.00      0.575818   FEROS
HATS-58 2457835.72891        -17.98     14.60      60.00      12.00      0.292797   FEROS
HATS-58 2457866.56935        40.40      6.60       53.00      6.00       0.604245   HARPS
HATS-58 2457867.58943        37.60      8.50       17.00      8.00       0.846078   HARPS
HATS-58 2457869.47820        -74.60     11.10      38.00      10.00      0.293854   HARPS
HATS-58 2457869.48251        -74.60     11.10      38.00      10.00      0.294877   HARPS
HATS-58 2457870.56130        34.40      6.60       29.00      6.00       0.550630   HARPS
HATS-58 2457871.58342        51.90      9.70       34.00      9.00       0.792946   HARPS


==> bib.txt <==
\begin{thebibliography}{}
\expandafter\ifx\csname natexlab\endcsname\relax\def\natexlab#1{#1}\fi
\providecommand{\url}[1]{\href{#1}{#1}}

\bibitem[{{Bakos} {et~al.}(2004){Bakos}, {Noyes}, {Kov{\'a}cs}, {Stanek},
  {Sasselov}, \& {Domsa}}]{HATN}
{Bakos}, G., {Noyes}, R.~W., {Kov{\'a}cs}, G., {et~al.} 2004, \pasp, 116, 266

\bibitem[{{Bakos} {et~al.}(2010){Bakos}, {Torres}, {P{\'a}l}, {Hartman},
  {Kov{\'a}cs}, {Noyes}, {Latham}, {Sasselov}, {Sip{\H o}cz}, {Esquerdo},
  {Fischer}, {Johnson}, {Marcy}, {Butler}, {Isaacson}, {Howard}, {Vogt},
  {Kov{\'a}cs}, {Fernandez}, {Mo{\'o}r}, {Stefanik}, {L{\'a}z{\'a}r}, {Papp},
  \& {S{\'a}ri}}]{bakos:2010:hat11}
{Bakos}, G.~{\'A}., {Torres}, G., {P{\'a}l}, A., {et~al.} 2010, \apj, 710, 1724

\bibitem[{{Bakos} {et~al.}(2013{\natexlab{a}}){Bakos}, {Csubry}, {Penev},
  {Bayliss}, {Jord{\'a}n}, {Afonso}, {Hartman}, {Henning}, {Kov{\'a}cs},
  {Noyes}, {B{\'e}ky}, {Suc}, {Cs{\'a}k}, {Rabus}, {L{\'a}z{\'a}r}, {Papp},
  {S{\'a}ri}, {Conroy}, {Zhou}, {Sackett}, {Schmidt}, {Mancini}, {Sasselov}, \&
  {Ueltzhoeffer}}]{HATS}
{Bakos}, G.~{\'A}., {Csubry}, Z., {Penev}, K., {et~al.} 2013{\natexlab{a}},
  \pasp, 125, 154

\bibitem[{{Bakos} {et~al.}(2013{\natexlab{b}}){Bakos}, {Csubry}, {Penev},
  {Bayliss}, {Jord{\'a}n}, {Afonso}, {Hartman}, {Henning}, {Kov{\'a}cs},
  {Noyes}, {B{\'e}ky}, {Suc}, {Cs{\'a}k}, {Rabus}, {L{\'a}z{\'a}r}, {Papp},
  {S{\'a}ri}, {Conroy}, {Zhou}, {Sackett}, {Schmidt}, {Mancini}, {Sasselov}, \&
  {Ueltzhoeffer}}]{bakos:2013:hatsouth}
---. 2013{\natexlab{b}}, \pasp, 125, 154

\bibitem[{{Batygin} {et~al.}(2016){Batygin}, {Bodenheimer}, \&
  {Laughlin}}]{Batygin:2016}
{Batygin}, K., {Bodenheimer}, P.~H., \& {Laughlin}, G.~P. 2016, \apj, 829, 114

\bibitem[{{Bayliss} {et~al.}(2013){Bayliss}, {Zhou}, {Penev}, {Bakos},
  {Hartman}, {Jord{\'a}n}, {Mancini}, {Mohler-Fischer}, {Suc}, {Rabus},
  {B{\'e}ky}, {Csubry}, {Buchhave}, {Henning}, {Nikolov}, {Cs{\'a}k}, {Brahm},
  {Espinoza}, {Noyes}, {Schmidt}, {Conroy}, {Wright}, {Tinney}, {Addison},
  {Sackett}, {Sasselov}, {L{\'a}z{\'a}r}, {Papp}, \&
  {S{\'a}ri}}]{bayliss:2013:hats3}
{Bayliss}, D., {Zhou}, G., {Penev}, K., {et~al.} 2013, \aj, 146, 113

\bibitem[{{Bayliss} {et~al.}(2015){Bayliss}, {Hartman}, {Bakos}, {Penev},
  {Zhou}, {Brahm}, {Rabus}, {Jord{\'a}n}, {Mancini}, {de Val-Borro}, {Bhatti},
  {Espinoza}, {Csubry}, {Howard}, {Fulton}, {Buchhave}, {Henning}, {Schmidt},
  {Ciceri}, {Noyes}, {Isaacson}, {Marcy}, {Suc}, {L{\'a}z{\'a}r}, {Papp}, \&
  {S{\'a}ri}}]{Bayliss:2015}
{Bayliss}, D., {Hartman}, J.~D., {Bakos}, G.~{\'A}., {et~al.} 2015, \aj, 150,
  49

\bibitem[{{Becker} {et~al.}(2015){Becker}, {Vanderburg}, {Adams}, {Rappaport},
  \& {Schwengeler}}]{Becker:2015}
{Becker}, J.~C., {Vanderburg}, A., {Adams}, F.~C., {Rappaport}, S.~A., \&
  {Schwengeler}, H.~M. 2015, \apjl, 812, L18

\bibitem[{{Borucki} {et~al.}(2010){Borucki}, {Koch}, {Basri}, {Batalha},
  {Brown}, {Caldwell}, {Caldwell}, {Christensen-Dalsgaard}, {Cochran},
  {DeVore}, {Dunham}, {Dupree}, {Gautier}, {Geary}, {Gilliland}, {Gould},
  {Howell}, {Jenkins}, {Kondo}, {Latham}, {Marcy}, {Meibom}, {Kjeldsen},
  {Lissauer}, {Monet}, {Morrison}, {Sasselov}, {Tarter}, {Boss}, {Brownlee},
  {Owen}, {Buzasi}, {Charbonneau}, {Doyle}, {Fortney}, {Ford}, {Holman},
  {Seager}, {Steffen}, {Welsh}, {Rowe}, {Anderson}, {Buchhave}, {Ciardi},
  {Walkowicz}, {Sherry}, {Horch}, {Isaacson}, {Everett}, {Fischer}, {Torres},
  {Johnson}, {Endl}, {MacQueen}, {Bryson}, {Dotson}, {Haas}, {Kolodziejczak},
  {Van Cleve}, {Chandrasekaran}, {Twicken}, {Quintana}, {Clarke}, {Allen},
  {Li}, {Wu}, {Tenenbaum}, {Verner}, {Bruhweiler}, {Barnes}, \&
  {Prsa}}]{Kepler}
{Borucki}, W.~J., {Koch}, D., {Basri}, G., {et~al.} 2010, Science, 327, 977

\bibitem[{{Bovy} {et~al.}(2016){Bovy}, {Rix}, {Green}, {Schlafly}, \&
  {Finkbeiner}}]{Bovy:2016}
{Bovy}, J., {Rix}, H.-W., {Green}, G.~M., {Schlafly}, E.~F., \& {Finkbeiner},
  D.~P. 2016, \apj, 818, 130

\bibitem[{{Brahm} {et~al.}(2017{\natexlab{a}}){Brahm}, {Jord{\'a}n}, \&
  {Espinoza}}]{ceres:2017}
{Brahm}, R., {Jord{\'a}n}, A., \& {Espinoza}, N. 2017{\natexlab{a}},
  Publications of the Astronomical Society of the Pacific, 129, 034002

\bibitem[{{Brahm} {et~al.}(2017{\natexlab{b}}){Brahm}, {Jord{\'a}n}, {Hartman},
  \& {Bakos}}]{brahm:2017:zaspe}
{Brahm}, R., {Jord{\'a}n}, A., {Hartman}, J., \& {Bakos}, G.
  2017{\natexlab{b}}, \mnras, 467, 971

\bibitem[{{Brown} {et~al.}(2013){Brown}, {Baliber}, {Bianco}, {Bowman},
  {Burleson}, {Conway}, {Crellin}, {Depagne}, {De Vera}, {Dilday}, {Dragomir},
  {Dubberley}, {Eastman}, {Elphick}, {Falarski}, {Foale}, {Ford}, {Fulton},
  {Garza}, {Gomez}, {Graham}, {Greene}, {Haldeman}, {Hawkins}, {Haworth},
  {Haynes}, {Hidas}, {Hjelstrom}, {Howell}, {Hygelund}, {Lister}, {Lobdill},
  {Martinez}, {Mullins}, {Norbury}, {Parrent}, {Paulson}, {Petry}, {Pickles},
  {Posner}, {Rosing}, {Ross}, {Sand}, {Saunders}, {Shobbrook}, {Shporer},
  {Street}, {Thomas}, {Tsapras}, {Tufts}, {Valenti}, {Vander Horst}, {Walker},
  {White}, \& {Willis}}]{brown:2013:lcogt}
{Brown}, T.~M., {Baliber}, N., {Bianco}, F.~B., {et~al.} 2013, \pasp, 125, 1031

\bibitem[{{Buchner} {et~al.}(2014){Buchner}, {Georgakakis}, {Nandra}, {Hsu},
  {Rangel}, {Brightman}, {Merloni}, {Salvato}, {Donley}, \&
  {Kocevski}}]{PyMultiNest}
{Buchner}, J., {Georgakakis}, A., {Nandra}, K., {et~al.} 2014, \aap, 564, A125

\bibitem[{{Claret}(2004)}]{claret:2004}
{Claret}, A. 2004, \aap, 428, 1001

\bibitem[{{Dopita} {et~al.}(2007){Dopita}, {Hart}, {McGregor}, {Oates},
  {Bloxham}, \& {Jones}}]{dopita:2007}
{Dopita}, M., {Hart}, J., {McGregor}, P., {et~al.} 2007, \apss, 310, 255

\bibitem[{{Espinoza} {et~al.}(2017){Espinoza}, {Fortney}, {Miguel},
  {Thorngren}, \& {Murray-Clay}}]{Espinoza:2017}
{Espinoza}, N., {Fortney}, J.~J., {Miguel}, Y., {Thorngren}, D., \&
  {Murray-Clay}, R. 2017, \apjl, 838, L9

\bibitem[{{Espinoza} {et~al.}(2016){Espinoza}, {Bayliss}, {Hartman}, {Bakos},
  {Jord{\'a}n}, {Zhou}, {Mancini}, {Brahm}, {Ciceri}, {Bhatti}, {Csubry},
  {Rabus}, {Penev}, {Bento}, {de Val-Borro}, {Henning}, {Schmidt}, {Suc},
  {Wright}, {Tinney}, {Tan}, \& {Noyes}}]{espinoza:2016:hats25hats30}
{Espinoza}, N., {Bayliss}, D., {Hartman}, J.~D., {et~al.} 2016, \aj, 152, 108

\bibitem[{{Etzel}(1981)}]{etzel:1981}
{Etzel}, P.~B. 1981, in Photometric and Spectroscopic Binary Systems, ed. E.~B.
  {Carling} \& Z.~{Kopal}, 111

\bibitem[{{Feroz} {et~al.}(2009){Feroz}, {Hobson}, \& {Bridges}}]{MultiNest}
{Feroz}, F., {Hobson}, M.~P., \& {Bridges}, M. 2009, \mnras, 398, 1601

\bibitem[{{Foreman-Mackey} {et~al.}(2017){Foreman-Mackey}, {Agol}, {Angus}, \&
  {Ambikasaran}}]{celerite}
{Foreman-Mackey}, D., {Agol}, E., {Angus}, R., \& {Ambikasaran}, S. 2017, AJ,
  154, 220.
\newblock \url{https://arxiv.org/abs/1703.09710}

\bibitem[{{Fulton} {et~al.}(2018){Fulton}, {Petigura}, {Blunt}, \&
  {Sinukoff}}]{radvel}
{Fulton}, B.~J., {Petigura}, E.~A., {Blunt}, S., \& {Sinukoff}, E. 2018, \pasp,
  130, 044504

\bibitem[{{Gaia Collaboration} {et~al.}(2018){Gaia Collaboration}, {Brown},
  {Vallenari}, {Prusti}, {de Bruijne}, {Babusiaux}, {Bailer-Jones}, {Biermann},
  {Evans}, {Eyer}, \& et~al.}]{gaiadr2}
{Gaia Collaboration}, {Brown}, A.~G.~A., {Vallenari}, A., {et~al.} 2018, \aap,
  616, A1

\bibitem[{{Hansen} \& {Barman}(2007)}]{hansen:2007}
{Hansen}, B.~M.~S., \& {Barman}, T. 2007, \apj, 671, 861

\bibitem[{{Hartman} {et~al.}(2012){Hartman}, {Bakos}, {B{\'e}ky}, {Torres},
  {Latham}, {Csubry}, {Penev}, {Shporer}, {Fulton}, {Buchhave}, {Johnson},
  {Howard}, {Marcy}, {Fischer}, {Kov{\'a}cs}, {Noyes}, {Esquerdo}, {Everett},
  {Szklen{\'a}r}, {Quinn}, {Bieryla}, {Knox}, {Hinz}, {Sasselov}, {F{\H
  u}r{\'e}sz}, {Stefanik}, {L{\'a}z{\'a}r}, {Papp}, \&
  {S{\'a}ri}}]{hartman:2012:hat39hat41}
{Hartman}, J.~D., {Bakos}, G.~{\'A}., {B{\'e}ky}, B., {et~al.} 2012, \aj, 144,
  139

\bibitem[{{Hartman} {et~al.}(2018){Hartman}, {Bakos}, {Bayliss}, {Bento},
  {Bhatti}, {Brahm}, {Csubry}, {Espinoza}, {Henning}, {Jord{\'a}n}, {Mancini},
  {Penev}, {Rabus}, {Sarkis}, {Suc}, {de Val-Borro}, {Zhou}, {Addison},
  {Arriagada}, {Butler}, {Crane}, {Durkan}, {Shectman}, {Tan}, {Thompson},
  {Tinney}, {Wright}, {L{\'a}z{\'a}r}, {Papp}, \& {S{\'a}ri}}]{hartman:2018}
{Hartman}, J.~D., {Bakos}, G.~A., {Bayliss}, D., {et~al.} 2018, ArXiv e-prints,
  arXiv:1809.01048

\bibitem[{{Hippler} {et~al.}(2009){Hippler}, {Bergfors}, {Brandner Wolfgang},
  {Daemgen}, {Henning}, {Hormuth}, {Huber}, {Janson}, {Rochau}, {Rohloff}, \&
  {Wagner}}]{hippler:2009}
{Hippler}, S., {Bergfors}, C., {Brandner Wolfgang}, {et~al.} 2009, The
  Messenger, 137, 14

\bibitem[{{Janson} {et~al.}(2017){Janson}, {Durkan}, {Hippler}, {Dai},
  {Brandner}, {Schlieder}, {Bonnefoy}, \& {Henning}}]{Janson:2017}
{Janson}, M., {Durkan}, S., {Hippler}, S., {et~al.} 2017, \aap, 599, A70

\bibitem[{{Kaufer} \& {Pasquini}(1998)}]{kaufer:1998}
{Kaufer}, A., \& {Pasquini}, L. 1998, in Society of Photo-Optical
  Instrumentation Engineers (SPIE) Conference Series, Vol. 3355, Optical
  Astronomical Instrumentation, ed. S.~{D'Odorico}, 844--854

\bibitem[{{Kov{\'a}cs} {et~al.}(2005){Kov{\'a}cs}, {Bakos}, \&
  {Noyes}}]{kovacs:2005:TFA}
{Kov{\'a}cs}, G., {Bakos}, G., \& {Noyes}, R.~W. 2005, \mnras, 356, 557

\bibitem[{{Kov{\'a}cs} {et~al.}(2002){Kov{\'a}cs}, {Zucker}, \&
  {Mazeh}}]{kovacs:2002:BLS}
{Kov{\'a}cs}, G., {Zucker}, S., \& {Mazeh}, T. 2002, \aap, 391, 369

\bibitem[{{Li} {et~al.}(2014){Li}, {Naoz}, {Kocsis}, \& {Loeb}}]{Li:2014}
{Li}, G., {Naoz}, S., {Kocsis}, B., \& {Loeb}, A. 2014, \apj, 785, 116

\bibitem[{{Lin} {et~al.}(1996){Lin}, {Bodenheimer}, \& {Richardson}}]{Lin:1996}
{Lin}, D.~N.~C., {Bodenheimer}, P., \& {Richardson}, D.~C. 1996, \nat, 380, 606

\bibitem[{{Mandel} \& {Agol}(2002)}]{mandel:2002}
{Mandel}, K., \& {Agol}, E. 2002, \apjl, 580, L171

\bibitem[{{Marigo} {et~al.}(2017){Marigo}, {Girardi}, {Bressan}, {Rosenfield},
  {Aringer}, {Chen}, {Dussin}, {Nanni}, {Pastorelli}, {Rodrigues}, {Trabucchi},
  {Bladh}, {Dalcanton}, {Groenewegen}, {Montalb{\'a}n}, \&
  {Wood}}]{Marigo:2017}
{Marigo}, P., {Girardi}, L., {Bressan}, A., {et~al.} 2017, \apj, 835, 77

\bibitem[{{Mayor} {et~al.}(2003){Mayor}, {Pepe}, {Queloz}, {Bouchy},
  {Rupprecht}, {Lo Curto}, {Avila}, {Benz}, {Bertaux}, {Bonfils}, {Dall},
  {Dekker}, {Delabre}, {Eckert}, {Fleury}, {Gilliotte}, {Gojak}, {Guzman},
  {Kohler}, {Lizon}, {Longinotti}, {Lovis}, {Megevand}, {Pasquini}, {Reyes},
  {Sivan}, {Sosnowska}, {Soto}, {Udry}, {van Kesteren}, {Weber}, \&
  {Weilenmann}}]{mayor:2003}
{Mayor}, M., {Pepe}, F., {Queloz}, D., {et~al.} 2003, The Messenger, 114, 20

\bibitem[{{Nelson} \& {Davis}(1972)}]{nelson:1972}
{Nelson}, B., \& {Davis}, W.~D. 1972, \apj, 174, 617

\bibitem[{{Penev} {et~al.}(2013){Penev}, {Bakos}, {Bayliss}, {Jord{\'a}n},
  {Mohler}, {Zhou}, {Suc}, {Rabus}, {Hartman}, {Mancini}, {B{\'e}ky}, {Csubry},
  {Buchhave}, {Henning}, {Nikolov}, {Cs{\'a}k}, {Brahm}, {Espinoza}, {Conroy},
  {Noyes}, {Sasselov}, {Schmidt}, {Wright}, {Tinney}, {Addison},
  {L{\'a}z{\'a}r}, {Papp}, \& {S{\'a}ri}}]{penev:2013:hats1}
{Penev}, K., {Bakos}, G.~{\'A}., {Bayliss}, D., {et~al.} 2013, \aj, 145, 5

\bibitem[{{Pepper} {et~al.}(2018){Pepper}, {Stassun}, \& {Gaudi}}]{KELT}
{Pepper}, J., {Stassun}, K., \& {Gaudi}, B.~S. 2018, ArXiv e-prints,
  arXiv:1802.10158

\bibitem[{{Petrovich}(2015)}]{Petrovich:2015}
{Petrovich}, C. 2015, \apj, 805, 75

\bibitem[{{Pollacco} {et~al.}(2006){Pollacco}, {Skillen}, {Collier Cameron},
  {Christian}, {Hellier}, {Irwin}, {Lister}, {Street}, {West}, {Anderson},
  {Clarkson}, {Deeg}, {Enoch}, {Evans}, {Fitzsimmons}, {Haswell}, {Hodgkin},
  {Horne}, {Kane}, {Keenan}, {Maxted}, {Norton}, {Osborne}, {Parley}, {Ryans},
  {Smalley}, {Wheatley}, \& {Wilson}}]{WASP}
{Pollacco}, D.~L., {Skillen}, I., {Collier Cameron}, A., {et~al.} 2006, \pasp,
  118, 1407

\bibitem[{{Popper} \& {Etzel}(1981)}]{popper:1981}
{Popper}, D.~M., \& {Etzel}, P.~B. 1981, \aj, 86, 102

\bibitem[{{Queloz} {et~al.}(2001){Queloz}, {Mayor}, {Udry}, {Burnet},
  {Carrier}, {Eggenberger}, {Naef}, {Santos}, {Pepe}, {Rupprecht}, {Avila},
  {Baeza}, {Benz}, {Bertaux}, {Bouchy}, {Cavadore}, {Delabre}, {Eckert},
  {Fischer}, {Fleury}, {Gilliotte}, {Goyak}, {Guzman}, {Kohler}, {Lacroix},
  {Lizon}, {Megevand}, {Sivan}, {Sosnowska}, \& {Weilenmann}}]{queloz:2001}
{Queloz}, D., {Mayor}, M., {Udry}, S., {et~al.} 2001, The Messenger, 105, 1

\bibitem[{{Rey} {et~al.}(2018){Rey}, {Bouchy}, {Stalport}, {Deleuil},
  {H{\'e}brard}, {Almenara}, {Alonso}, {Barros}, {Bonomo}, {Cazalet},
  {Delisle}, {D{\'{\i}}az}, {Fridlund}, {Guenther}, {Guillot}, {Montagnier},
  {Moutou}, {Lovis}, {Queloz}, {Santerne}, \& {Udry}}]{Rey:2018}
{Rey}, J., {Bouchy}, F., {Stalport}, M., {et~al.} 2018, ArXiv e-prints,
  arXiv:1807.01229

\bibitem[{{Ricker} {et~al.}(2015){Ricker}, {Winn}, {Vanderspek}, {Latham},
  {Bakos}, {Bean}, {Berta-Thompson}, {Brown}, {Buchhave}, {Butler}, {Butler},
  {Chaplin}, {Charbonneau}, {Christensen-Dalsgaard}, {Clampin}, {Deming},
  {Doty}, {De Lee}, {Dressing}, {Dunham}, {Endl}, {Fressin}, {Ge}, {Henning},
  {Holman}, {Howard}, {Ida}, {Jenkins}, {Jernigan}, {Johnson}, {Kaltenegger},
  {Kawai}, {Kjeldsen}, {Laughlin}, {Levine}, {Lin}, {Lissauer}, {MacQueen},
  {Marcy}, {McCullough}, {Morton}, {Narita}, {Paegert}, {Palle}, {Pepe},
  {Pepper}, {Quirrenbach}, {Rinehart}, {Sasselov}, {Sato}, {Seager},
  {Sozzetti}, {Stassun}, {Sullivan}, {Szentgyorgyi}, {Torres}, {Udry}, \&
  {Villasenor}}]{tess}
{Ricker}, G.~R., {Winn}, J.~N., {Vanderspek}, R., {et~al.} 2015, Journal of
  Astronomical Telescopes, Instruments, and Systems, 1, 014003

\bibitem[{{Sarkis} {et~al.}(2018){Sarkis}, {Henning}, {Hartman}, {Bakos},
  {Brahm}, {Jord{\'a}n}, {Bayliss}, {Mancini}, {Espinoza}, {Rabus}, {Csubry},
  {Bhatti}, {Penev}, {Zhou}, {Bento}, {Tan}, {Arriagada}, {Butler}, {Crane},
  {Shectman}, {Tinney}, {Wright}, {Addison}, {Durkan}, {Suc}, {Buchhave}, {de
  Val-Borro}, {L{\'a}z{\'a}r}, {Papp}, \& {S{\'a}ri}}]{Sarkis:2018}
{Sarkis}, P., {Henning}, T., {Hartman}, J.~D., {et~al.} 2018, ArXiv e-prints,
  arXiv:1805.05925

\bibitem[{{Sestovic} {et~al.}(2018){Sestovic}, {Demory}, \&
  {Queloz}}]{Sestovic:2018}
{Sestovic}, M., {Demory}, B.-O., \& {Queloz}, D. 2018, \aap, 616, A76

\bibitem[{{Snellen} {et~al.}(2012){Snellen}, {Stuik}, {Navarro}, {Bettonvil},
  {Kenworthy}, {de Mooij}, {Otten}, {ter Horst}, \& {le Poole}}]{MASCARA}
{Snellen}, I.~A.~G., {Stuik}, R., {Navarro}, R., {et~al.} 2012, in \procspie,
  Vol. 8444, Ground-based and Airborne Telescopes IV, 84440I

\bibitem[{{Southworth} {et~al.}(2004{\natexlab{a}}){Southworth}, {Maxted}, \&
  {Smalley}}]{southworth:2004a}
{Southworth}, J., {Maxted}, P.~F.~L., \& {Smalley}, B. 2004{\natexlab{a}},
  \mnras, 351, 1277

\bibitem[{{Southworth} {et~al.}(2004{\natexlab{b}}){Southworth}, {Zucker},
  {Maxted}, \& {Smalley}}]{southworth:2004b}
{Southworth}, J., {Zucker}, S., {Maxted}, P.~F.~L., \& {Smalley}, B.
  2004{\natexlab{b}}, \mnras, 355, 986

\bibitem[{{Thorngren} \& {Fortney}(2018{\natexlab{a}})}]{Thorngren:2018}
{Thorngren}, D.~P., \& {Fortney}, J.~J. 2018{\natexlab{a}}, \aj, 155, 214

\bibitem[{{Thorngren} \& {Fortney}(2018{\natexlab{b}})}]{TF:2018}
---. 2018{\natexlab{b}}, \aj, 155, 214

\bibitem[{{Thorngren} {et~al.}(2016){Thorngren}, {Fortney}, {Murray-Clay}, \&
  {Lopez}}]{Thorngren:2016}
{Thorngren}, D.~P., {Fortney}, J.~J., {Murray-Clay}, R.~A., \& {Lopez}, E.~D.
  2016, \apj, 831, 64

\bibitem[{{Weinberg} {et~al.}(2013){Weinberg}, {Yoon}, \&
  {Katz}}]{weinberg:2013}
{Weinberg}, M.~D., {Yoon}, I., \& {Katz}, N. 2013, ArXiv e-prints,
  arXiv:1301.3156

\bibitem[{{Wheatley} {et~al.}(2018){Wheatley}, {West}, {Goad}, {Jenkins},
  {Pollacco}, {Queloz}, {Rauer}, {Udry}, {Watson}, {Chazelas}, {Eigm{\"u}ller},
  {Lambert}, {Genolet}, {McCormac}, {Walker}, {Armstrong}, {Bayliss}, {Bento},
  {Bouchy}, {Burleigh}, {Cabrera}, {Casewell}, {Chaushev}, {Chote},
  {Csizmadia}, {Erikson}, {Faedi}, {Foxell}, {G{\"a}nsicke}, {Gillen},
  {Grange}, {G{\"u}nther}, {Hodgkin}, {Jackman}, {Jord{\'a}n}, {Louden},
  {Metrailler}, {Moyano}, {Nielsen}, {Osborn}, {Poppenhaeger}, {Raddi},
  {Raynard}, {Smith}, {Soto}, \& {Titz-Weider}}]{NGTS}
{Wheatley}, P.~J., {West}, R.~G., {Goad}, M.~R., {et~al.} 2018, \mnras, 475,
  4476

\bibitem[{{Yee} {et~al.}(2018){Yee}, {Petigura}, {Fulton}, {Knutson},
  {Batygin}, {Bakos}, {Hartman}, {Hirsch}, {Howard}, {Isaacson}, {Kosiarek},
  {Sinukoff}, \& {Weiss}}]{Yee:2018}
{Yee}, S.~W., {Petigura}, E.~A., {Fulton}, B.~J., {et~al.} 2018, \aj, 155, 255

\bibitem[{{Yi} {et~al.}(2001){Yi}, {Demarque}, {Kim}, {Lee}, {Ree}, {Lejeune},
  \& {Barnes}}]{yi:2001}
{Yi}, S., {Demarque}, P., {Kim}, Y.-C., {et~al.} 2001, \apjs, 136, 417

\bibitem[{{Zacharias} {et~al.}(2012){Zacharias}, {Finch}, {Girard}, {Henden},
  {Bartlett}, {Monet}, \& {Zacharias}}]{zacharias:2012:ucac4}
{Zacharias}, N., {Finch}, C.~T., {Girard}, T.~M., {et~al.} 2012, VizieR Online
  Data Catalog, 1322, 0

\bibitem[{{Zechmeister} \& {K{\"u}rster}(2009)}]{zechmeister:2009}
{Zechmeister}, M., \& {K{\"u}rster}, M. 2009, \aap, 496, 577

\bibitem[{{Zhou} {et~al.}(2014){Zhou}, {Bayliss}, {Hartman}, {Bakos}, {Penev},
  {Csubry}, {Tan}, {Jord{\'a}n}, {Mancini}, {Rabus}, {Brahm}, {Espinoza},
  {Mohler-Fischer}, {Ciceri}, {Suc}, {Cs{\'a}k}, {Henning}, \&
  {Schmidt}}]{zhou:2014:mebs}
{Zhou}, G., {Bayliss}, D., {Hartman}, J.~D., {et~al.} 2014, \mnras, 437, 2831

\end{thebibliography}

